The SAMI Galaxy Survey: impact of black hole activity on galaxy spin-filament alignments

The activity of central supermassive black holes might affect the alignment of galaxy spin axes with respect to the closest cosmic filaments. We exploit the SAMI Galaxy Survey to study possible relations between black hole activity and the spin-filament alignments of stars and ionised gas separately. To explore the impact of instantaneous black hole activity, active galaxies are selected according to emission-line diagnostics. Central stellar velocity dispersion ($\sigma_c$) is used as a proxy for black hole mass and its integrated activity. We find evidence for the gas spin-filament alignments to be influenced by AGN, with Seyfert galaxies showing a stronger perpendicular alignment at fixed bulge mass with respect to galaxies where ionisation is consequence of low-ionizaition nuclear emission-line regions (LINERs) or old stellar populations (retired galaxies). On the other hand, the greater perpendicular tendency for the stellar spin-filament alignments of high-bulge mass galaxies is dominated by retired galaxies. Stellar alignments show a stronger correlation with $\sigma_c$ compared to the gas alignments. We confirm that bulge mass ($M_{bulge}$) is the primary parameter of correlation for both stellar and gas spin-filament alignments (with no residual dependency left for $\sigma_c$), while $\sigma_c$ is the most important property for secular star formation quenching (with no residual dependency left for $M_{bulge}$). These findings indicate that $M_{bulge}$ and $\sigma_c$ are the most predictive parameters of two different galaxy evolution processes, suggesting mergers trigger spin-filament alignment flips and integrated black hole activity drives star formation quenching.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
